Two-dimensional carrier gas at a polar interface without surface band gap states: A first-principles perspective

We present first-principles calculations of the interface between GaN and strained AlN, using a slab model in which polarization is compensated via surface fractional-charge pseudo-hydrogen atoms. We show that an interface two-dimensional carrier electron or hole gas emerges naturally in response to different compensating surface charges, but that this need not involve in-gap surface states.

==> commented_Bibliography.txt <==
@article{tapajna2017investigation,
  title={Investigation of ‘surface donors’ in Al2O3/AlGaN/GaN metal-oxide-semiconductor heterostructures: Correlation of electrical, structural, and chemical properties},
  author={{\v{T}}apajna, Milan and Stoklas, R and Gregu{\v{s}}ov{\'a}, Dagmar and Gucmann, Filip and Hu{\v{s}}ekov{\'a}, K and Ha{\v{s}}{\v{c}}{\'\i}k, {\v{S}} and Fr{\"o}hlich, K and T{\'o}th, L and P{\'e}cz, B and Brunner, F and others},
  journal={Applied Surface Science},
  volume={426},
  pages={656--661},
  year={2017},
  publisher={Elsevier}
}
@article{asbeck_piezoelectric_1997,
	title = {Piezoelectric charge densities in {AlGaN}/{GaN} {HFETs}},
	volume = {33},
	issn = {1350-911X},
	url = {https://digital-library.theiet.org/content/journals/10.1049/el_19970843},
	doi = {10.1049/el:19970843},
	number = {14},
	journal = {Electronics Letters},
	author = {Asbeck, PM and Yu, ET and Lau, SS and Sullivan, GJ and Van Hove, J and Redwing, J},
	month = jul,
	year = {1997},
	note = {Publisher: IET},
	pages = {1230--1231},
}
@article{higashiwaki2010distribution,
  title={Distribution of donor states on etched surface of AlGaN/GaN heterostructures},
  author={Higashiwaki, Masataka and Chowdhury, Srabanti and Miao, Mao-Sheng and Swenson, Brian L and Van de Walle, Chris G and Mishra, Umesh K},
  journal={Journal of Applied Physics},
  volume={108},
  number={6},
  pages={063719},
  year={2010},
  publisher={American Institute of Physics}
}

@article{miao2010oxidation,
  title={Oxidation and the origin of the two-dimensional electron gas in AlGaN/GaN heterostructures},
  author={Miao, MS and Weber, JR and Van de Walle, Chris G},
  journal={Journal of Applied Physics},
  volume={107},
  number={12},
  pages={123713},
  year={2010},
  publisher={American Institute of Physics}
}

@article{ambacher_two-dimensional_1999,
	title = {Two-dimensional electron gases induced by spontaneous and piezoelectric polarization charges in {N}-and {Ga}-face {AlGaN}/{GaN} heterostructures},
	volume = {85},
	issn = {0021-8979},
	url = {https://aip.scitation.org/doi/10.1063/1.369664},
	doi = {https://doi.org/10.1063/1.369664},
	number = {6},
	journal = {Journal of Applied Physics},
	author = {Ambacher, O and Smart, J and Shealy, JR and Weimann, NG and Chu, K and Murphy, M and Schaff, WJ and Eastman, LF and Dimitrov, R and Wittmer, L and {others}},
	year = {1999},
	note = {Publisher: American Institute of Physics},
	pages = {3222--3233},
}

@article{resta_theory_1992,
	title = {Theory of the electric polarization in crystals},
	volume = {136},
	url = {https://www.tandfonline.com/doi/abs/10.1080/00150199208016065},
	doi = {https://doi.org/10.1080/00150199208016065},
	number = {1},
	journal = {Ferroelectrics},
	author = {Resta, Raffaele},
	month = feb,
	year = {1992},
	note = {Publisher: Taylor \& Francis},
	pages = {51--55},
}

@article{resta_macroscopic_1993,
	title = {Macroscopic electric polarization as a geometric quantum phase},
	volume = {22},
	url = {https://doi.org/10.1209/0295-5075/22/2/010},
	doi = {10.1209/0295-5075/22/2/010},
	number = {2},
	journal = {Europhysics Letters},
	author = {Resta, Raffaele},
	year = {1993},
	note = {Publisher: IOP Publishing},
	pages = {133},
}

@article{king-smith_theory_1993,
	title = {Theory of polarization of crystalline solids},
	volume = {47},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.47.1651},
	doi = {10.1103/PhysRevB.47.1651},
	abstract = {We consider the change in polarization ΔP which occurs upon making an adiabatic change in the Kohn-Sham Hamiltonian of the solid. A simple expression for ΔP is derived in terms of the valence-band wave functions of the initial and final Hamiltonians. We show that physically ΔP can be interpreted as a displacement of the center of charge of the Wannier functions. The formulation is successfully applied to compute the piezoelectric tensor of GaAs in a first-principles pseudopotential calculation., This article appears in the following collection:},
	number = {3},
	journal = {Physical Review B},
	author = {King-Smith, R. D. and Vanderbilt, David},
	month = jan,
	year = {1993},
	pages = {1651--1654},
}

@article{resta_polarization_1997,
	title = {Polarization as a {Berry} {Phase}},
	volume = {28},
	issn = {0531-7479, 1432-1092},
	url = {http://www.europhysicsnews.org/10.1007/s00770-997-0018-4},
	doi = {10.1007/s00770-997-0018-4},
	language = {en},
	number = {1},
	journal = {Europhysics News},
	author = {Resta, R.},
	year = {1997},
	pages = {18--20},
}

@article{martin_piezoelectricity_1972,
	title = {Piezoelectricity},
	volume = {5},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.5.1607},
	doi = {10.1103/PhysRevB.5.1607},
	number = {4},
	journal = {Physical Review B},
	author = {Martin, Richard M.},
	month = feb,
	year = {1972},
	pages = {1607--1613},
}

@article{bernardini_spontaneous_1997,
	title = {Spontaneous polarization and piezoelectric constants of {III}-{V} nitrides},
	volume = {56},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.56.R10024},
	doi = {10.1103/PhysRevB.56.R10024},
	language = {en},
	number = {16},
	journal = {Physical Review B},
	author = {Bernardini, Fabio and Fiorentini, Vincenzo},
	month = oct,
	year = {1997},
	pages = {R10024--R10027},
}

@article{bernardini_accurate_2001,
	title = {Accurate calculation of polarization-related quantities in semiconductors},
	volume = {63},
	issn = {2469-9969},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.63.193201},
	doi = {10.1103/PhysRevB.63.193201},
	abstract = {We demonstrate that polarization-related quantities in semiconductors can be predicted accurately from first-principles calculations using the appropriate approach to the problem, the Berry-phase polarization theory. For III-V nitrides, our test case, we find polarization, piezoelectric constants, and polarization differences between nitride pairs, and piezoelectric constants quite close to their previously established values. Refined data are nevertheless provided for all the relevant quantities.},
	number = {19},
	journal = {Physical Review B},
	author = {Bernardini, Fabio and Fiorentini, Vincenzo and Vanderbilt, David},
	month = apr,
	year = {2001},
	pages = {193201},
}

@article{yoo_finite-size_2021,
	title = {Finite size correction for slab supercell calculations of materials with spontaneous polarization},
	volume = {7},
	issn = {2057-3960},
	number = {1},
	journal = {npj Computational Materials},
	author = {Yoo, Su-Hyun and Todorova, Mira and Wickramaratne, Darshana and Weston, Leigh and Walle, Chris G. Van de and Neugebauer, J{\"o}rg},
	month = {apr},
	year = {2021},
	pages = {1--9}
}

@article{Chadi1984,
  title = {Vacancy-Induced 2\ifmmode\times\else\texttimes\fi{}2 Reconstruction of the Ga(111) Surface of GaAs},
  author = {Chadi, D. J.},
  journal = {Physical Review Letters},
  volume = {52},
  issue = {21},
  pages = {1911--1914},
  numpages = {0},
  year = {1984},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.52.1911},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.52.1911},
}
@Inbook{bookResta2007,
author={Resta, Raffaele and Vanderbilt, David},
title={Theory of Polarization: A Modern Approach},
bookTitle={Physics of Ferroelectrics: A Modern Perspective},
year={2007},
publisher={Springer Berlin Heidelberg},
address={Berlin, Heidelberg},
pages={31--68},
isbn={978-3-540-34591-6},
doi={10.1007/978-3-540-34591-6_2},
url={https://doi.org/10.1007/978-3-540-34591-6_2}
}

@article{saidi2014strong,
  title={Strong reciprocal interaction between polarization and surface stoichiometry in oxide ferroelectrics},
  author={Saidi, Wissam A and Martirez, John Mark P and Rappe, Andrew M},
  journal={Nano Letters},
  volume={14},
  number={11},
  pages={6711--6717},
  year={2014},
  publisher={ACS Publications}
}

@article{levchenko2008influence,
  title={Influence of ferroelectric polarization on the equilibrium stoichiometry of lithium niobate (0001) surfaces},
  author={Levchenko, Sergey V and Rappe, Andrew M},
  journal={Physical Review Letters},
  volume={100},
  number={25},
  pages={256101},
  year={2008},
  publisher={APS}
}

@article{robertson2011bonding,
  title={Bonding principles of passivation mechanism at III-V-oxide interfaces},
  author={Robertson, John and Lin, L},
  journal={Applied Physics Letters},
  volume={99},
  number={22},
  pages={222906},
  year={2011},
  publisher={American Institute of Physics}
}

@article{vanderbilt_electric_1993,
	title = {Electric polarization as a bulk quantity and its relation to surface charge},
	volume = {48},
	issn = {2469-9969},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.48.4442},
	doi = {10.1103/PhysRevB.48.4442},
	abstract = {A definition of the electric polarization of an insulating crystalline solid is given in terms of the centers of charge of the Wannier functions of the occupied bands. The change of this quantity under an adiabatic evolution of the Hamiltonian has previously been shown to correspond to the physical change in polarization. Here, we show that the polarization as defined above also has a direct and predictive relationship to the surface charge which accumulates at an insulating surface or interface.},
	number = {7},
	journal = {Physical Review B},
	author = {Vanderbilt, David and King-Smith, R. D.},
	month = aug,
	year = {1993},
	pages = {4442--4455},
}

@article{spaldin_beginners_2012,
	title = {A beginner's guide to the modern theory of polarization},
	volume = {195},
	issn = {0022-4596},
	url = {http://arxiv.org/abs/1202.1831},
	doi = {10.1016/j.jssc.2012.05.010},
	abstract = {The so-called \{{\textbackslash}textbackslashit Modern Theory of Polarization\}, which rigorously defines the spontaneous polarization of a period solid and provides a route for its computation in electronic structure codes through the Berry phase, is introduced in a simple qualitative discussion.},
	journal = {Journal of Solid State Chemistry},
	author = {Spaldin, Nicola A.},
	month = nov,
	year = {2012},
	pages = {2--10},
}

@article{dreyer_correct_2016,
	title = {Correct {Implementation} of {Polarization} {Constants} in {Wurtzite} {Materials} and {Impact} on {III}-{Nitrides}},
	volume = {6},
	issn = {2160-3308},
	url = {https://link.aps.org/doi/10.1103/PhysRevX.6.021038},
	doi = {10.1103/PhysRevX.6.021038},
	abstract = {Accurate values for polarization discontinuities between pyroelectric materials are critical for understanding and designing the electronic properties of heterostructures. For wurtzite materials, the zincblende structure has been used in the literature as a reference to determine the effective spontaneous polarization constants. We show that, because the zincblende structure has a nonzero formal polarization, this method results in a spurious contribution to the spontaneous polarization differences between materials. In addition, we address the correct choice of “improper” versus “proper” piezoelectric constants. For the technologically important III-nitride materials GaN, AlN, and InN, we determine polarization discontinuities using a consistent reference based on the layered hexagonal structure and the correct choice of piezoelectric constants, and discuss the results in light of available experimental data.},
	number = {2},
	journal = {Physical Review X},
	author = {Dreyer, Cyrus E. and Janotti, Anderson and Van de Walle, Chris G. and Vanderbilt, David},
	month = jun,
	year = {2016},
	pages = {021038},
}

@article{resta_first-principles_1992,
	title = {First-{Principles} {Theory} of {Polarization} in {Ferroelectrics}},
	volume = {291},
	doi = {10.1557/PROC-291-647},
	journal = {MRS Proceedings},
	author = {Resta, R. and Posternak, M. and Baldereschi, A.},
	year = {1992},
	note = {Publisher: Cambridge University Press},
	pages = {647},
}
@incollection{resta2007theory,
  title={Theory of polarization: a modern approach},
  author={Resta, Raffaele and Vanderbilt, David},
  booktitle={Physics of Ferroelectrics},
  pages={31--68},
  year={2007},
  publisher={Springer}
}


@article{krukau_influence_2006,
	title = {Influence of the exchange screening parameter on the performance of screened hybrid functionals},
	volume = {125},
	doi = {https://doi.org/10.1063/1.2404663},
	number = {22},
	journal = {The Journal of Chemical Physics},
	author = {Krukau, Aliaksandr V and Vydrov, Oleg A and Izmaylov, Artur F and Scuseria, Gustavo E},
	year = {2006},
	note = {Publisher: American Institute of Physics},
	pages = {224106},
}

@article{bernardini_nonlinear_2001,
	title = {Nonlinear macroscopic polarization in {III}-{V} nitride alloys},
	volume = {64},
	issn = {2469-9969},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.64.085207},
	doi = {10.1103/PhysRevB.64.085207},
	number = {8},
	journal = {Physical Review B},
	author = {Bernardini, Fabio and Fiorentini, Vincenzo},
	month = aug,
	year = {2001},
	note = {Publisher: American Physical Society},
	pages = {085207},
}

@misc{ceder_materials_2010,
	title = {The materials project: {A} materials genome approach},
	author = {Ceder, G and Persson, K},
	year = {2010},
	note = {Publication Title: DOE Data Explorer, http://www. osti. gov/dataexplorer/biblio/1077798.[2016-08-28]},
}

@article{ederer_effect_2005,
	title = {Effect of {Epitaxial} {Strain} on the {Spontaneous} {Polarization} of {Thin} {Film} {Ferroelectrics}},
	volume = {95},
	issn = {1079-7114},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.95.257601},
	doi = {10.1103/PhysRevLett.95.257601},
	number = {25},
	journal = {Physical Review Letters},
	author = {Ederer, Claude and Spaldin, Nicola A.},
	month = dec,
	year = {2005},
	note = {Publisher: American Physical Society},
	pages = {257601},
}

@article{baroni_ab_1986,
	title = {Ab initio calculation of the macroscopic dielectric constant in silicon},
	volume = {33},
	issn = {2469-9969},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.33.7017},
	doi = {10.1103/PhysRevB.33.7017},
	number = {10},
	journal = {Physical Review B},
	author = {Baroni, Stefano and Resta, Raffaele},
	month = may,
	year = {1986},
	%note = {Publisher: American Physical Society},
	pages = {7017--7021},
}

@article{gajdoi_linear_2006,
	title = {Linear optical properties in the projector-augmented wave methodology},
	volume = {73},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.73.045112},
	doi = {10.1103/PhysRevB.73.045112},
	number = {4},
	journal = {Physical Review B},
	author = {Gajdoıfmmode {\textbackslash}checks{\textbackslash}else š{\textbackslash}fi, M. and Hummer, K. and Kresse, G. and Furthmüller, J. and Bechstedt, F.},
	month = jan,
	year = {2006},
	note = {Publisher: American Physical Society},
	pages = {045112},
}

@article{xia_effects_2020,
	title = {Effects of the cap layer on the properties of {AlN} barrier {HEMT} grown on 6-inch {Si} (111) substrate},
	volume = {7},
	url = {https://doi.org/10.1088/2053-1591/ab96f5},
	doi = {10.1088/2053-1591/ab96f5},
	number = {6},
	journal = {Materials Research Express},
	author = {Xia, Yuanyang and Zhu, Youhua and Liu, Chunhua and Wei, Hongyuan and Zhang, Tingting and Lee, Yeeheng and Zhu, Tinggang and Yi, Li and Ge, Mei and {others}},
	year = {2020},
	note = {Publisher: IOP Publishing},
	pages = {065902},
}

@article{kresse_ab_1993,
	title = {Ab initio molecular dynamics for liquid metals},
	volume = {47},
	issn = {2469-9969},
	url = {https://journals.aps.org/prb/abstract/10.1103/PhysRevB.47.558},
	doi = {https://doi.org/10.1103/PhysRevB.47.558},
	number = {1},
	journal = {Physical Review B},
	author = {Kresse, Georg and Hafner, Jürgen},
	year = {1993},
	note = {Publisher: APS},
	pages = {558},
}

@article{kresse_efficiency_1996,
	title = {Efficiency of ab-initio total energy calculations for metals and semiconductors using a plane-wave basis set},
	volume = {6},
	issn = {1879-0801},
	url = {https://www.sciencedirect.com/science/article/abs/pii/0927025696000080},
	doi = {https://doi.org/10.1016/0927-0256(96)00008-0},
	number = {1},
	journal = {Computational Materials Science},
	author = {Kresse, Georg and Furthmüller, Jürgen},
	year = {1996},
	note = {Publisher: Elsevier},
	pages = {15--50},
}

@article{perdew_generalized_1996,
	title = {Generalized {Gradient} {Approximation} {Made} {Simple}},
	volume = {77},
	issn = {1079-7114},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.77.3865},
	doi = {10.1103/PhysRevLett.77.3865},
	number = {18},
	journal = {Physical Review Letters},
	author = {Perdew, John P. and Burke, Kieron and Ernzerhof, Matthias},
	month = oct,
	year = {1996},
	note = {Publisher: American Physical Society},
	pages = {3865--3868},
}

@misc{noauthor_ionic_nodate,
	title = {Ionic contribution to the macroscopic polarization},
	url = {https://www.vasp.at/forum/viewtopic.php?f=3&t=18141},
	urldate = {2022-02-24},
	author = {Singraber, Andreas and Chengcheng, Xiao},
	note = {Publication Title: Ionic contribution to the macroscopic polarization - My Community},
}

@article{wang_vaspkit_2021,
	title = {{VASPKIT}: {A} user-friendly interface facilitating high-throughput computing and analysis using {VASP} code},
	volume = {267},
	issn = {0010-4655},
	url = {https://www.sciencedirect.com/science/article/abs/pii/S0010465521001454},
	doi = {https://doi.org/10.1016/j.cpc.2021.108033},
	journal = {Computer Physics Communications},
	author = {Wang, Vei and Xu, Nan and Liu, Jin-Cheng and Tang, Gang and Geng, Wen-Tong},
	year = {2021},
	note = {Publisher: Elsevier},
	pages = {108033},
}

@article{neugebauer_adsorbate-substrate_1992,
	title = {Adsorbate-substrate and adsorbate-adsorbate interactions of {Na} and {K} adlayers on {Al}(111)},
	volume = {46},
	issn = {2469-9969},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.46.16067},
	doi = {10.1103/PhysRevB.46.16067},
	number = {24},
	journal = {Physical Review B},
	author = {Neugebauer, Jörg and Scheffler, Matthias},
	month = dec,
	year = {1992},
	note = {Publisher: American Physical Society},
	pages = {16067--16080},
}
@article{Harrison1973bondorbital,
  title = {Bond-Orbital Model and the Properties of Tetrahedrally Coordinated Solids},
  author = {Harrison, Walter A.},
  journal = {Physical Review B},
  volume = {8},
  issue = {10},
  pages = {4487--4498},
  numpages = {0},
  year = {1973},
  month = {Nov},
  %publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.8.4487},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.8.4487}
}
@article{Harrison1974model,
  title = {Bond-orbital model. II},
  author = {Harrison, W. A. and Ciraci, S.},
  journal = {Physical Review B},
  volume = {10},
  issue = {4},
  pages = {1516--1527},
  numpages = {0},
  year = {1974},
  month = {Aug},
  %publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.10.1516},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.10.1516}
}

@article{harrison79theory,
author = {Harrison,Walter A. },
title = {Theory of polar semiconductor surfaces},
journal = {Journal of Vacuum Science and Technology},
volume = {16},
number = {5},
pages = {1492-1496},
year = {1979},
doi = {10.1116/1.570229}
}
@book{coulson1952,
author = {Coulson C. A.},
title = {Valence},
year = {1952},
 publisher = {Oxford University Press},
  address   = {Amen House, London E.C.4}
}
@article{ambacher2002pyroelectric,
  title={Pyroelectric properties of Al (In) GaN/GaN hetero-and quantum well structures},
  author={Ambacher, O and Majewski, J and Miskys, C and Link, Al and Hermann, M and Eickhoff, M and Stutzmann, M and Bernardini, Fabio and Fiorentini, Vincenzo and Tilak, V and others},
  journal={Journal of Physics: Condensed Matter},
  volume={14},
  number={13},
  pages={3399},
  year={2002}
  %publisher={IOP Publishing}
}
@article{liu2020improved,
  title={An improved methodology for extracting interface state density at Si3N4/GaN},
  author={Liu, Wenjian and Sayed, Islam and Gupta, Chirag and Li, Haoran and Keller, Stacia and Mishra, Umesh},
  journal={Applied Physics Letters},
  volume={116},
  number={2},
  pages={022104},
  year={2020}
  %publisher={AIP Publishing LLC}
}
@article{sayed2019net,
  title={Net negative fixed interface charge for Si3N4 and SiO2 grown in situ on 000-1 N-polar GaN},
  author={Sayed, Islam and Liu, Wenjian and Chan, Silvia and Gupta, Chirag and Guidry, Matthew and Li, Haoran and Keller, Stacia and Mishra, Umesh},
  journal={Applied Physics Letters},
  volume={115},
  number={3},
  pages={032103},
  year={2019}
  %publisher={AIP Publishing LLC}
}
@article{rrustemi2021investigation,
  title={Investigation on interface charges in SiN/AlxGa1- xN/GaN heterostructures by analyzing the gate-to-channel capacitance and the drain current behaviors},
  author={Rrustemi, Bledion and Jaud, Marie-Anne and Triozon, Fran{\c{c}}ois and Piotrowicz, Cl{\'e}mentine and Vandendaele, William and Leroux, Charles and Le Royer, Cyrille and Biscarrat, J{\'e}r{\^o}me and Ghibaudo, G{\'e}rard},
  journal={Journal of Applied Physics},
  volume={130},
  number={10},
  pages={105704},
  year={2021}
  %publisher={AIP Publishing LLC}
}
@article{ber2019measurement,
  title={Measurement of the variable surface charge concentration in gallium nitride and implications on device modeling and physics},
  author={Ber, E and Osman, B and Ritter, D},
  journal={IEEE Transactions on Electron Devices},
  volume={66},
  number={5},
  pages={2100--2105},
  year={2019}
  %publisher={IEEE}
}
@article{ibbetson2000polarization,
  title={Polarization effects, surface states, and the source of electrons in AlGaN/GaN heterostructure field effect transistors},
  author={Ibbetson, James Paul and Fini, PT and Ness, KD and DenBaars, SP and Speck, JS and Mishra, UK},
  journal={Applied Physics Letters},
  volume={77},
  number={2},
  pages={250--252},
  year={2000}
  %publisher={American Institute of Physics}
}
@article{pashley1989electron,
  title={Electron counting model and its application to island structures on molecular-beam epitaxy grown GaAs (001) and ZnSe (001)},
  author={Pashley, MD},
  journal={Physical Review B},
  volume={40},
  number={15},
  pages={10481},
  year={1989}
  %publisher={APS}
}
@article{robertson2015defect,
  title={Defect state passivation at III-V oxide interfaces for complementary metal--oxide--semiconductor devices},
  author={Robertson, John and Guo, Y and Lin, L},
  journal={Journal of Applied Physics},
  volume={117},
  number={11},
  pages={112806},
  year={2015}
  %publisher={AIP Publishing LLC}
}
@article{mishra2008gan,
  title={GaN-based RF power devices and amplifiers},
  author={Mishra, Umesh K and Shen, Likun and Kazior, Thomas E and Wu, Yi-Feng},
  journal={Proceedings of the IEEE},
  volume={96},
  number={2},
  pages={287--305},
  year={2008}
  %publisher={IEEE}
}
@article{iacopi2015power,
  title={Power electronics with wide bandgap materials: Toward greener, more efficient technologies},
  author={Iacopi, Francesca and Van Hove, Marleen and Charles, Matthew and Endo, Kazuhiro},
  journal={Mrs Bulletin},
  volume={40},
  number={5},
  pages={390--395},
  year={2015}
  %publisher={Cambridge University Press}
}
@article{allen2010interpreting,
  title={Interpreting the 4-index notation for hexagonal systems},
  author={Allen, Philip B},
  journal={arXiv preprint arXiv:1006.2842},
  year={2010}
}
@article{otte1965crystallographic,
  title={Crystallographic formulae for hexagonal lattices},
  author={Otte, HM and Crocker, AG},
  journal={Physica Status Solidi (b)},
  volume={9},
  number={2},
  pages={441--450},
  year={1965}
  %publisher={Wiley Online Library}
}

